Photomeric analysis of eclipsing binaries: VY UMI, RU UMI AND GSC 04364-00648

We present the photometric analysis of \textit{BVR} and \textit{TESS} light curves of three eclipsing binaries (RU~UMi and purely studied VY~UMi, GSC 04364-00648), together with their period changes considering archival data and new minima times from our and \textit{TESS} observations. For the first time we detected wave-like variations with low-amplitude in $O-C$ residua of RU UMi, which can be interpreted as a consequence of the light-time effect caused by the 3rd invisible component with period 7370 days. Period increase with rate 2.56(9)$\times10^{-7}$~d/yr$^{-1}$ detected in the VY UMi system corresponds to mass transfer from the secondary to the primary component. For GSC 04364-00648 binary system we find some quadratic changes on the $O-C$ diagram, which corresponds to a period decrease with a high rate of $-2.26(5)\times10^{-5}$~d/yr$^{-1}$. We cannot assumptions about their nature, mainly due to short time of observation and uneven coverage of $O-C$ diagram. We also determined the absolute parameter of their components using the photometric solution and \textit{GAIA} distances.

==> reviewer_reply_2.txt <==



1) We agree. I have AAVSO account. I will prepare data and upload them immediately after manuscript will be accepted.

2) Mention APASS only in reviewer_reply.
The package we used for the photometry, CoLiTecVS calibrates magnitudes according to NOMAD catalog. 
In the previous reviewer reply, we showed that CoLiTecVS magnitudes have tiny systematic shifts according to APASS magnitudes (on the level of observation errors). We are not very familiar with the fact that we should note in the text also APASS magnitudes, because CoLiTecVS doesn't work with them. 


3) 
% We made a consultation with other colleagues that work in research of eclipsing binary stars and they support our position that we do not loose any information with LC normalization.
- toto tam nedavaj
&

We do not clearly understand what referee means. We have all information in normalized LC which can be obtained from observation. With normalization, we do not lose any information from the light curve. The shapes of the normalized LCs are different in each filter, because of temperature. 
During the determination of parameters, the temperature of the primary is set from other sources (color index from observed light curves, spectrum, other catalogs), in our case, we used temperature from GAIA DR3 catalog and we fit all LCs together. This temperature is not fixed (as many people do), only some constraints are chosen (interval of temperatures where you can move), so the determined temperatures can be considered the correct ones.

6) Bad fit ?
budeme ignorovat
OK

7) We rebuild Fig. 3 and add offset for residuals.
As a reader, I prefer to see previous representations of figure 3, but if you insist on such a presentation with offsets then we agree.

==> reviewer_reply_3.txt <==
Dear reviewer,
we appreciate for your feedback on our manuscript and are grateful for the insightful comments on and improvements to our paper. 

We are sending you the corrected version of the manuscript. Reviewer's remark was taken into account.

Here are some detailed comments:

1)	I am ok with the changes the authors have made, with one important exception. Our disagreement about being able to solve for both temperatures when using normalized light curves persists. Prsa and Zwitter (ApJ, 628, 426 (2005) explicitly state that:
“The observational light curve quantity (dependent variable) WD works with is flux, scaled to an arbitrary level (which could also be in absolute physical units, i.e., W m^- 2 per wavelength interval). The model adapts to this level by determining the corresponding passband luminosity L^i_1, one for each passband. However, these passband luminosities are completely decoupled from one another, so any color information that might have been present in the data is discarded. Since the effective temperature of a binary is observationally revealed by its B-V (or any other suitable) color index,3 some of the relevant temperature information is lost.”

If the authors insist in their claim that they are right, then I would insist that they acknowledge a disagreement with both Prsa, Zwitter, and the referee. They should also reference and discuss the arguments in Wilson (2008) and Prsa and Zwitter (2005).

REPLY:
    We have redone the fitting of physical parameters with the fixed temperature of the primary component adopted from GAIA DR3 catalogue.
    Sorry for the long delay but we had to modify MCMC fitting routine in ELISA code and the changes were more complicated that we expected.

    Remarks added to the text and Table 4, highlighted with bold font.
    Hope now we do not have any disagreements



==> reviwer_reply.txt <==
Here are some detailed comments for the authors:

1) Publish the data as time/magnitude values. Many journals provide for data files to be
attached to the electronic version of the paper. It's shame to put so much effort into the
observing only to have the most valuable part of the paper excluded from use by future
researchers. You could also state that the data are available from the first author upon
request.

REPLY:
Authors agree with the reviewer that these data can be useful for some other investigators of these EB systems. In the process of manuscript preparation we faced with the same problem with minima times, so we clarified this question with the editorial office. We was informed that there is no option to made some electronical attach of data and we wore asked to reduce attachment as much as possible.
That's why we prefer to state that the data are available from the first author upon request, which we have done in Table 1

2) While differential photometry on instrumental systems makes up the bulk of previous
observations of eclipsing binaries, this resulted from the inability of most observers to have access to photometric skies. With the advent of all-sky surveys like APASS https://www.aavso.org/apass observers are no longer limited by their local conditions because photometric standards are observed simultaneously with the program star, so
transformations to standard systems (Johnson and SDSS in the case of APASS) can be made
quite easily in the data reduction process. With the fields of view of the instrumentation in this manuscript, there will be plenty of standards to make good transformations. This will increase the value of the data immensely....

REPLY:
We have re-analysed our raw observations with new routines included in the photometry package developed by the second author (in beta version, not yet fully published), where calibration of magnitudes is based on the APASS magnitudes. We have compared magnitudes from CoLiTecVS and our routine and we found some systematic differences, but we think these differences are not so significant (they are on the level of photometric errors from observations). The result are in the following table (N- number of APASS stars used, Sigma - the average difference between both magnitude estimations)
Star   | Filter | N   | Sigma
RU UMi - V        16    0.003 
         R        16    0.004
         B        15    -0.003
VY Umi   V        43    0.007
         R        42    0.009
         B        42    0.002
GSC      V        45    -0.004
         R        45    -0.007
         B        45    0.001


3) The information loss is particularly bad for the conversion of
standard magnitudes to normalized flux. Later in the paper, the authors attempt to adjust
the surface temperatures of both components, failing to realize that the (independent)
conversion to flux for each light curve removes the absolute information on the
temperatures, making the situation the classical case of fixing one component's
temperature with outside information, and then deriving the other from the information left in the light curves, namely the in the eclipse depths. When working with standard
magnitudes, the difference between two light curves gives you the additional information
needed to adjust both surface temperatures reliably. When you convert the standard
magnitudes to flux, that information is lost. (The corner plots hint at this.) The details of all of this, and more, are in Wilson (2008) ApJ, 672, 575.

REPLY:
Yes, we know about this problem. ELISa code in the current version calculates only with normalized flux light curves. The temperature of the primary component is in the first attempt estimated from other sources (color index from observed light curves, GAIA catalog...). But it is not fixed during the solution. We put only some constraints on the temperature of the primary component (interval of temperatures where you can move); the secondary temperature is free. From our experiences, it is satisfactory for data from ground-based observations. In most cases, data from space are observations in one broad filter.


4) There are also other issues with the analysis of the photometry. They make no mention of
the circumstances of the eclipses (total/annular versus partial) with regard to the accuracy of the photometric mass ratios. Terrell and Wilson (2005) ApSpSS 296,221 and more recently Terrell (2022) Galaxies 10,8 discuss the circumstances under which a photometric mass ratio can be reliable.

REPLY:
We add some comments into Discussion section

Section 5 goes into the absolute parameters of the systems, and is another example of how
modern analysis tools and data reduction techniques have vastly improved this process.
Normally radial velocities provide absolute scale information, but when such data are
lacking, as in a couple of the systems in this paper, an accurate parallax can provide part of the information that the radial velocities normally give. As the authors point out, an accurate distance to the system (e.g. from the Gaia parallax) can provide the absolute scale information. (Van Hamme and Wilson (1985) ApSpSS 110, 169 give a nice
discussion of the accuracy of masses determined in this situation.) A source of information for the mass ratio is still required, but if that is available, then the absolute parameters can be determined. In addition to the loss of the ability to solve for both surface temperatures when the light curves are normalized, as discussed above, that normalization also precludes the direct solution for the absolute parameters, with all of the advantages that provides on such things as not having to assume that the stars are spherical. Again, see Wilson (2008) for a discussion of these issues.

toto asi budeme ignorovat, tam ma len nejake vseobecne konstatovania... 

5) RU UMi has radial velocities for both components from Maxted and Hilditch. A
simultaneous solution of those velocities with the authors' photometry would be useful to
compare with their photometry+parallax solution. There is a noticeable discrepancy
between the authors' masses and those of Maxted and Hilditch. It seems negligent not to
have more discussion of how the current results compare to these previous results.

REPLAY:
We have analysed published radial velocities and our results for orbit and absolute parameters are given in new table added into text. Some discussion was also added.

6) Finally, the fits to some of the light curves look pretty poor. 
The light curves show some asymmetries, but the authors do not discuss them.

REPLY: Presented fits are the best one, which can be obtained from our observations. Observations are strongly affected by observation conditions in central Europe, which are not the best one in the World.


7) Regarding the figures, the residuals for each light curve would be easier to read if they
were separated rather than being plotted on top of one another. Also, the labeling on the
corner lots is hard to read.

REPLY:
We can plot LC and its residuals separately for each EB system but there will be 12 plots against 3 (as we have now), and I don't believe this will be the good solution. Main information that can be seen from the residuals is that the values of residuals are small, within 0.05 - 0.1 by absolute value. Some LC (as LC in B band for example) have larger photometrical errors that overloads the residual figure. 
As for the labels - we increase the font.
